Fast fluid heating by adaptive flow reorientation

Scalar transport (e.g. heat or chemical species) in laminar flows is key to many industrial activities and fluid stirring by flow reorientation is a common way to enhance this process. However, "How best to stir?" remains a major challenge. This study aims to contribute to existing solutions by the development of a dedicated flow-control strategy for the fast heating of a cold fluid via a hot boundary in a representative case study. Fluid deformation acts as the "thermal actuator" via which the flow affects heat transfer yet this may both enhance and diminish heat exchange between fluid parcels and thus restricts the beneficial impact of flow. Moreover, the impact of fluid deformation on the global fluid heating is primarily confined to the proximity of the moving boundary that drives the flow. These insights make incorporation of thermal behaviour essential for effective flow-based enhancement strategies and expose fluid mixing, the conventional approach in industry, as potentially sub-optimal. The notion that global heating encompasses two concurrent processes, i.e. increasing energy content and thermal homogenisation, yields the relevant metrics for the formulation of the control problem as the minimisation of a dedicated cost function. This facilitates step-wise determination of the "best" flow reorientation from predicted future evolutions of actual intermediate states and thereby paves the way to (real-time) regulation of scalar transport by flow control. Performance analyses reveal that this "adaptive flow reorientation" significantly accelerates fluid heating and thus is superior to conventional periodic schemes (designed for efficient fluid mixing) both in consistency and effectiveness. The controller in fact never selects these periodic schemes and achieves the same superior performance for all flow conditions irrespective of whether said mixing occurs.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



